Multi-layered Spiking Neural Network with Target Timestamp Threshold Adaptation and STDP

Spiking neural networks (SNNs) are good candidates to produce ultra-energy-efficient hardware. However, the performance of these models is currently behind traditional methods. Introducing multi-layered SNNs is a promising way to reduce this gap. We propose in this paper a new threshold adaptation system which uses a timestamp objective at which neurons should fire. We show that our method leads to state-of-the-art classification rates on the MNIST dataset (98.60%) and the Faces/Motorbikes dataset (99.46%) with an unsupervised SNN followed by a linear SVM. We also investigate the sparsity level of the network by testing different inhibition policies and STDP rules.

==> tikz/mnist_fc1_1024.tikz <==
\usepgfplotslibrary{statistics}
\pgfplotstableread{
name med lq uq lw uw 

0.2 95.33 95.23 95.405 95.18 95.65
0.3 96.36 96.32 96.5725 96.28 96.62
0.4 96.66 96.5925 96.7375 96.52 96.8
0.5 96.95 96.8725 97.0375 96.79 97.285
0.6 97.195 96.965 97.2925 96.93 97.35
0.7 96.775 96.5725 96.8925 96.56 97.1
0.8 96.015 95.915 96.125 95.81 96.24
0.2+0.4+0.6+0.8 97.46 97.3825 97.525 97.31125 97.56
0.4+0.5+0.6+0.7 97.545 97.44 97.59 97.41 97.81

}\datatable

\pgfplotsset{
    boxplot prepared from table/.code={
        \def\tikz@plot@handler{\pgfplotsplothandlerboxplotprepared}%
        \pgfplotsset{
            /pgfplots/boxplot prepared from table/.cd,
            #1,
        }
    },
	boxplot/every box/.style={thick, solid},
	boxplot/every median/.style={thick, solid},
	boxplot/every whisker/.style={thick, solid},
    /pgfplots/boxplot prepared from table/.cd,
        table/.code={\pgfplotstablecopy{#1}\to\boxplot@datatable},
        row/.initial=0,
        make style readable from table/.style={
            #1/.code={
                \pgfplotstablegetelem{\pgfkeysvalueof{/pgfplots/boxplot prepared from table/row}}{##1}\of\boxplot@datatable
                \pgfplotsset{boxplot/#1/.expand once={\pgfplotsretval}}
            }
        },
        make style readable from table=lower whisker,
        make style readable from table=upper whisker,
        make style readable from table=lower quartile,
        make style readable from table=upper quartile,
        make style readable from table=median,
        make style readable from table=lower notch,
        make style readable from table=upper notch
}
\makeatother


\begin{tikzpicture}
\begin{axis}[
	boxplot/draw direction=y,
	ymax=100,
	xtick={1,...,9},
	xticklabels={0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.2+0.4+0.6+0.8, 0.4+0.5+0.6+0.7},
	x tick label style={rotate=90,anchor=east}]
]

\addplot+[ boxplot prepared from table={
    table=\datatable,  row=0, lower whisker=lw, upper whisker=uw,  lower quartile=lq, upper quartile=uq, median=med },
  boxplot prepared,  black, fill=black!50 ] coordinates {};

\addplot+[ boxplot prepared from table={
    table=\datatable,  row=1, lower whisker=lw, upper whisker=uw,  lower quartile=lq, upper quartile=uq, median=med },
  boxplot prepared,  black, fill=black!50 ] coordinates {};

\addplot+[ boxplot prepared from table={
    table=\datatable,  row=2, lower whisker=lw, upper whisker=uw,  lower quartile=lq, upper quartile=uq, median=med },
  boxplot prepared,  black, fill=black!50 ] coordinates {};

\addplot+[ boxplot prepared from table={
    table=\datatable,  row=3, lower whisker=lw, upper whisker=uw,  lower quartile=lq, upper quartile=uq, median=med },
  boxplot prepared,  black, fill=black!50 ] coordinates {};

\addplot+[ boxplot prepared from table={
    table=\datatable,  row=4, lower whisker=lw, upper whisker=uw,  lower quartile=lq, upper quartile=uq, median=med },
  boxplot prepared,  black, fill=black!50 ] coordinates {};

\addplot+[ boxplot prepared from table={
    table=\datatable,  row=5, lower whisker=lw, upper whisker=uw,  lower quartile=lq, upper quartile=uq, median=med },
  boxplot prepared,  black, fill=black!50 ] coordinates {};

\addplot+[ boxplot prepared from table={
    table=\datatable,  row=6, lower whisker=lw, upper whisker=uw,  lower quartile=lq, upper quartile=uq, median=med },
  boxplot prepared,  black, fill=black!50 ] coordinates {};

\addplot+[ boxplot prepared from table={
    table=\datatable,  row=7, lower whisker=lw, upper whisker=uw,  lower quartile=lq, upper quartile=uq, median=med },
  boxplot prepared,  red, fill=red!50 ] coordinates {};

\addplot+[ boxplot prepared from table={
    table=\datatable,  row=8, lower whisker=lw, upper whisker=uw,  lower quartile=lq, upper quartile=uq, median=med },
  boxplot prepared,  red, fill=red!50 ] coordinates {};
\end{axis}
\end{tikzpicture}

==> tikz/mnist_fc1_256.tikz <==
\pgfplotstableread{
name med lq uq lw uw

0.2 93.48 93.2725 93.69	93.14 94.02
0.3 94.97 94.5175 95.035 94.25875 95.27
0.4 95.41 95.3175 95.5975 95.1775 95.89
0.5 95.4 95.29 95.5625 95.15375 95.73
0.6 95.735 95.5025 95.7625 95.3725 95.83
0.7 94.98 94.7725 95.2375 94.54 95.53
0.8 93.975 93.93 94.1075 93.84125 94.37375

}\datatable

\pgfplotsset{
    boxplot prepared from table/.code={
        \def\tikz@plot@handler{\pgfplotsplothandlerboxplotprepared}%
        \pgfplotsset{
            /pgfplots/boxplot prepared from table/.cd,
            #1,
        }
    },
	boxplot/every box/.style={thick, solid,black,fill=black!50},
	boxplot/every median/.style={thick, solid, black},
	boxplot/every whisker/.style={thick, solid, black},
    /pgfplots/boxplot prepared from table/.cd,
        table/.code={\pgfplotstablecopy{#1}\to\boxplot@datatable},
        row/.initial=0,
        make style readable from table/.style={
            #1/.code={
                \pgfplotstablegetelem{\pgfkeysvalueof{/pgfplots/boxplot prepared from table/row}}{##1}\of\boxplot@datatable
                \pgfplotsset{boxplot/#1/.expand once={\pgfplotsretval}}
            }
        },
        make style readable from table=lower whisker,
        make style readable from table=upper whisker,
        make style readable from table=lower quartile,
        make style readable from table=upper quartile,
        make style readable from table=median,
        make style readable from table=lower notch,
        make style readable from table=upper notch
}
\makeatother


\begin{tikzpicture}
\begin{axis}[
	boxplot/draw direction=y,
	ymax=100,
	xtick={1,...,7},
	xticklabels={0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8},
	x tick label style={rotate=90,anchor=east}]
]
\pgfplotstablegetrowsof{\datatable}
\pgfmathtruncatemacro\TotalRows{\pgfplotsretval-1}
\pgfplotsinvokeforeach{0,...,\TotalRows}
{
  \addplot+[
  boxplot prepared from table={
    table=\datatable,
    row=#1,
    lower whisker=lw,
    upper whisker=uw,
    lower quartile=lq,
    upper quartile=uq,
    median=med
  },
  boxplot prepared,
  area legend
  ]
  coordinates {};
}
\end{axis}
\end{tikzpicture}

==> tikz/mnist_fc_res.tikz <==
\pgfplotstableread{
name med lq uq lw uw col


0.2 92.795 92.6625 93.0225 92.4825 93.3 black
0.3 93.005 92.4975 93.1725 92.16 93.41 black
0.4 93.865 93.6175 94.08 93.49 94.31 black
0.5 93.5 93.29 93.97 92.95 94.37 black
0.6 92.395 91.71 92.5525 91.45 92.8 black
0.7 88.685 88.545 89.235 88.51 90.27 black
0.8 83.785 82.9325 84.5975 82.1 87.095 black

0.3+0.5	95.975 95.905 96.2425 95.73625 96.55 black
All	97.33 97.2725 97.4475 97.185 97.5 black

	
}\datatable

\pgfplotsset{
    boxplot prepared from table/.code={
        \def\tikz@plot@handler{\pgfplotsplothandlerboxplotprepared}%
        \pgfplotsset{
            /pgfplots/boxplot prepared from table/.cd,
            #1,
        }
    },
	boxplot/every box/.style={thick, solid,black,fill=black!50},
	boxplot/every median/.style={thick, solid, black},
	boxplot/every whisker/.style={thick, solid, black},
    /pgfplots/boxplot prepared from table/.cd,
        table/.code={\pgfplotstablecopy{#1}\to\boxplot@datatable},
        row/.initial=0,
        make style readable from table/.style={
            #1/.code={
                \pgfplotstablegetelem{\pgfkeysvalueof{/pgfplots/boxplot prepared from table/row}}{##1}\of\boxplot@datatable
                \pgfplotsset{boxplot/#1/.expand once={\pgfplotsretval}}
            }
        },
        make style readable from table=lower whisker,
        make style readable from table=upper whisker,
        make style readable from table=lower quartile,
        make style readable from table=upper quartile,
        make style readable from table=median,
        make style readable from table=lower notch,
        make style readable from table=upper notch
}
\makeatother


\begin{tikzpicture}
\begin{axis}[
	boxplot/draw direction=y,
	ymax=100,
	xtick={1,...,9},
	xticklabels={0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.3+0.6, All},
	x tick label style={rotate=90,anchor=east}],
]
\pgfplotstablegetrowsof{\datatable}
\pgfmathtruncatemacro\TotalRows{\pgfplotsretval-1}
\pgfplotsinvokeforeach{0,...,\TotalRows}
{
  \addplot+[
  boxplot prepared from table={
    table=\datatable,
    row=#1,
    lower whisker=lw,
    upper whisker=uw,
    lower quartile=lq,
    upper quartile=uq,
    median=med
  },
  boxplot prepared,
  % to get a more useful legend
  area legend
  ]
  coordinates {};

  % add legend entry 
  %\pgfplotstablegetelem{#1}{name}\of\datatable
 % \addlegendentryexpanded{\pgfplotsretval}
}
\end{axis}
\end{tikzpicture}
